ML-based Adaptive Prefetching and Data Placement for US HEP Systems

Although benefits from caching in US HEP are well-known, current caching strategies are not adaptive i.e they do not adapt to changing cache access patterns. Newer developments such as the High-Luminosity - Large Hadron Collider (HL-LHC), Deep Underground Neutrino Experiment (DUNE), a steady move toward streaming readout based Data Acquisition systems (DAQs) will increase the data production exponentially and hence burden the storage, compute & network infrastructures. Moreover, existing caching frameworks are optimized to reduce latency, but not optimized for storage. This, in combination with limited cache capacities relative to total data, makes it difficult to achieve data locality. In this work, we present Machine Learning-aided (ML) caching strategies. Specifically, we first present a Long Short-Term Memory-based (LSTM) hourly and multi-step cache usage prediction. Second, we present an hourly file-level access prediction model based on CatboostRegressor. To date, most ML-based cache prediction strategies in HEP have focused on daily cache usage and limited works tackled hourly cache usage and even fewer strategies addressed hourly file-level access prediction. File-level access prediction allows for the design of intelligent prefetching and data placement strategies with fine-grained control. We validated our cache prediction strategies using data collected from SoCal MINI caches in August 2024. We are currently extending the WRENCH simulator to reflect the US HEP ecosystem at the storage, network and compute levels. We plan to deploy our cache prediction strategies into WRENCH and later perform extensive analysis with complex data access patterns and candidate infrastructure configurations.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

